Chance-Constrained Outage Scheduling using a Machine Learning Proxy

Outage scheduling aims at defining, over a horizon of several months to years, when different components needing maintenance should be taken out of operation. Its objective is to minimize operation-cost expectation while satisfying reliability-related constraints. We propose a distributed scenario-based chance-constrained optimization formulation for this problem. To tackle tractability issues arising in large networks, we use machine learning to build a proxy for predicting outcomes of power system operation processes in this context. On the IEEE-RTS79 and IEEE-RTS96 networks, our solution obtains cheaper and more reliable plans than other candidates.

==> CE.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'CE.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{903.66948445bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.3568418)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{CE.pdf}}%
    \put(0.00827766,0.09258979){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1. rank schedules $u_{m,i}^{(k)}$ according to $c_i^{(k)}$}}}%
    \put(0.00842082,0.06311604){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2. update $P_u^{(k+1)}$ based on the top-percentile of $u_{m,i}^{(k)}$}}}%
    \put(0.02052585,0.1360291){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{red}Update schedule distribution using percentile ranking}}}}%
    \put(0.26054718,0.21791299){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k=k+1$}}}%
    \put(0.52853735,0.28631871){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ }}}%
    \put(0.53411517,0.27143125){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ }}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{CE.pdf}}%
    \put(0.44676147,0.27696997){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1. draw $u_{m,i} \sim P_{u}^{(k)}$}}}%
    \put(0.44591602,0.25025587){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2. simulate each month in parallel given outage schedule $u_{m,i}^{(k)}$}}}%
    \put(0.44432288,0.1532066){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3. obtain operational cost $c_i^{(k)}$.}}}%
    \put(0.59849793,0.31361942){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{for $i=1,\dots,N$ (in parallel)}}}%
    \put(0.5175761,0.34462858){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\color{red}Draw outage schedules and estimate their costs}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{CE.pdf}}%
    \put(0.5014801,0.21622774){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Month 1}}}%
    \put(0.58314711,0.20892415){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Month 2}}}%
    \put(0.733866,0.19498101){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Month K}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{CE.pdf}}%
  \end{picture}%
\endgroup%


==> graphics/gm_mid_y_color.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gm_mid_y_color.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{624.85491262bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.62576007)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{gm_mid_y_color.pdf}}%
    \put(0.16874375,0.2141033){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{gm_mid_y_color.pdf}}%
    \put(0.20103619,0.2141033){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{gm_mid_y_color.pdf}}%
    \put(0.23332863,0.2141033){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{gm_mid_y_color.pdf}}%
    \put(0.08132749,0.42846872){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ym}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{gm_mid_y_color.pdf}}%
    \put(0.08483746,0.31349247){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ys}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{gm_mid_y_color.pdf}}%
    \put(0.08148799,0.20727089){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{yRT}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{gm_mid_y_color.pdf}}%
    \put(0.41980524,0.46137066){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{dtm}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{gm_mid_y_color.pdf}}%
    \put(0.1894686,0.24384164){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{dtRT}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{gm_mid_y_color.pdf}}%
    \put(0.11231667,-1.36134836){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{gm_mid_y_color.pdf}}%
    \put(0.27041536,0.49233957){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{gm_mid_y_color.pdf}}%
    \put(0.43609275,0.21483376){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{gm_mid_y_color.pdf}}%
    \put(0.46838519,0.21483376){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{gm_mid_y_color.pdf}}%
    \put(0.50067763,0.21483376){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{gm_mid_y_color.pdf}}%
    \put(0.35218646,0.31422293){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ys}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{gm_mid_y_color.pdf}}%
    \put(0.34883698,0.20800135){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{yRT}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{gm_mid_y_color.pdf}}%
    \put(0.45681762,0.24457213){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{dtRT}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{gm_mid_y_color.pdf}}%
    \put(0.70490267,0.21775561){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{gm_mid_y_color.pdf}}%
    \put(0.73719511,0.21775561){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{gm_mid_y_color.pdf}}%
    \put(0.76948755,0.21775561){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{gm_mid_y_color.pdf}}%
    \put(0.88337449,0.43650387){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ym}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{gm_mid_y_color.pdf}}%
    \put(0.62099638,0.31714477){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ys}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{gm_mid_y_color.pdf}}%
    \put(0.6176469,0.2109232){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{yRT}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{gm_mid_y_color.pdf}}%
    \put(0.72562756,0.24749398){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{dtRT}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{gm_mid_y_color.pdf}}%
    \put(0.20553876,0.33003611){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{dts}}}%
    \put(0.22523206,0.14843551){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{NRT}}}%
    \put(0.14705463,0.15787724){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WRT}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{gm_mid_y_color.pdf}}%
    \put(0.77020814,0.07290181){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Ns}}}%
    \put(0.40689075,0.08800852){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Ws}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{gm_mid_y_color.pdf}}%
    \put(0.84619081,0.55680086){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.2328172\unitlength}\raggedright Mid-term\end{minipage}}}%
    \put(0.84619086,0.32885943){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{Short-term}}}%
    \put(0.85350451,0.20818446){\color[rgb]{0,0.58823529,0}\makebox(0,0)[lb]{\smash{Real-time}}}%
  \end{picture}%
\endgroup%

